Modelling the nanopore sequencing process with Helicase HMMs

Recent advancements in nanopore sequencing technology, particularly the R10 nanopore from Oxford Nanopore Technology, have necessitated the development of improved data processing methods to utilize their potential for more than 9-mer resolution fully. The processing of the ion currents predominantly utilizes neural network-based methods known for their high basecalling accuracy but face developmental bottlenecks at higher resolutions. In light of this, we introduce the Helicase Hidden Markov Model (HHMM), a novel framework designed to incorporate the dynamics of the helicase motor protein alongside the nucleotide sequence during nanopore sequencing. This model supports the analysis of millions of distinct states, enhancing our understanding of raw ion currents and their alignment with nucleotide sequences. Our findings demonstrate the utility of HHMM not only as a potent visualization tool but also as an effective base for developing advanced basecalling algorithms. This approach offers a promising avenue for leveraging the full capabilities of emerging high-resolution nanopore sequencing technologies.

==> figure/ConditionalSignalValueA.txt <==
-15 -0.009317
-14 -0.011278
-13 -0.006782
-12 -0.001710
-11 -0.000703
-10 -0.011745
-9 -0.007939
-8 -0.004570
-7 -0.016579
-6 -0.086010
-5 -0.110382
-4 -0.055089
-3 0.012073
-2 0.025408
-1 -0.188081
0 -0.604985
1 -0.143495
2 -0.075240
3 -0.027858
4 -0.017284
5 -0.016219
6 -0.017024
7 -0.010989
8 -0.017521
9 -0.011453
10 -0.001234
11 -0.011094
12 -0.008909
13 -0.013709
14 -0.004333
15 0.002446

==> figure/ConditionalSignalValueC.txt <==
-15 0.006989
-14 0.000967
-13 -0.005375
-12 -0.016323
-11 -0.018908
-10 0.002161
-9 0.012600
-8 0.019319
-7 -0.003518
-6 0.010799
-5 -0.007543
-4 -0.037679
-3 -0.014527
-2 -0.008263
-1 -0.070126
0 0.139189
1 0.081913
2 0.060007
3 0.013791
4 -0.006439
5 0.011115
6 0.024506
7 0.015916
8 0.017865
9 0.011607
10 -0.001646
11 -0.002629
12 -0.002790
13 0.000899
14 0.002119
15 -0.000775


==> figure/ConditionalSignalValueG.txt <==
-15 0.006396
-14 0.006567
-13 0.006229
-12 0.014834
-11 0.016996
-10 0.005200
-9 -0.013157
-8 -0.022257
-7 0.014173
-6 0.049471
-5 0.103746
-4 0.101220
-3 0.004372
-2 -0.022720
-1 -0.177432
0 -0.340790
1 0.095603
2 -0.050996
3 -0.009526
4 0.008583
5 -0.009698
6 -0.024542
7 -0.020505
8 -0.025430
9 -0.014694
10 0.002789
11 0.005606
12 0.007497
13 -0.003005
14 -0.000724
15 -0.007374


==> figure/ConditionalSignalValueT.txt <==
-15 -0.004067
-14 0.003744
-13 0.005929
-12 0.003199
-11 0.002615
-10 0.004384
-9 0.008496
-8 0.007508
-7 0.005924
-6 0.025740
-5 0.014179
-4 -0.008452
-3 -0.001918
-2 0.005575
-1 0.435640
0 0.806586
1 -0.034021
2 0.066230
3 0.023593
4 0.015140
5 0.014802
6 0.017061
7 0.015578
8 0.025085
9 0.014540
10 0.000091
11 0.008117
12 0.004203
13 0.015815
14 0.002937
15 0.005704

